RobustNeuralNetworks.jl: a Package for Machine Learning and Data-Driven Control with Certified Robustness

Neural networks are typically sensitive to small input perturbations, leading to unexpected or brittle behaviour. We present RobustNeuralNetworks.jl: a Julia package for neural network models that are constructed to naturally satisfy a set of user-defined robustness metrics. The package is based on the recently proposed Recurrent Equilibrium Network (REN) and Lipschitz-Bounded Deep Network (LBDN) model classes, and is designed to interface directly with Julia's most widely-used machine learning package, Flux.jl. We discuss the theory behind our model parameterization, give an overview of the package, and provide a tutorial demonstrating its use in image classification, reinforcement learning, and nonlinear state-observer design.

==> paper.yml <==
title: "RobustNeuralNetworks.jl: a Package for Machine Learning and Data-Driven Control with Certified Robustness"
keywords:
  - Robustness
  - Machine Learning
  - Image Classification
  - Reinforcement Learning
  - State Estimation
  - Data-Driven Control
authors:
  - name: Nicholas H. Barbara
    orcid: 0000-0002-4885-3307
    affiliation: 1
  - name: Max Revay
    orcid: 0000-0002-8954-8907
    affiliation: 1
  - name: Ruigang Wang
    orcid: 0000-0002-9954-4547
    affiliation: 1
  - name: Jing Cheng
    orcid: 0009-0003-5058-2133
    affiliation: 1
  - name: Ian R. Manchester
    orcid: 0000-0002-7035-3173
    affiliation: 1
affiliations:
  - name: University of Sydney, Australian Centre for Robotics
    index: 1
date: 13 April 2024
bibliography: ref.bib

